Concurrence-Aware Long Short-Term Sub-Memories for Person-Person Action Recognition

Recently, Long Short-Term Memory (LSTM) has become a popular choice to model individual dynamics for single-person action recognition due to its ability of modeling the temporal information in various ranges of dynamic contexts. However, existing RNN models only focus on capturing the temporal dynamics of the person-person interactions by naively combining the activity dynamics of individuals or modeling them as a whole. This neglects the inter-related dynamics of how person-person interactions change over time. To this end, we propose a novel Concurrence-Aware Long Short-Term Sub-Memories (Co-LSTSM) to model the long-term inter-related dynamics between two interacting people on the bounding boxes covering people. Specifically, for each frame, two sub-memory units store individual motion information, while a concurrent LSTM unit selectively integrates and stores inter-related motion information between interacting people from these two sub-memory units via a new co-memory cell. Experimental results on the BIT and UT datasets show the superiority of Co-LSTSM compared with the state-of-the-art methods.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> comment.txt <==
Dear authors,

Thanks for submitting your paper to temporal deep learning workshop at CVPR 2017. Your paper has been accepted for the presentation at the workshop, congratulation. Please attached find the reviewers' comments attached to this email, in case you have problem finding the reviews in CMT.

Please apply the comments while preparing the camera-ready version. The instructions for preparing the camera-ready paper and presentation of the paper (as a poster) will follow in few days. 

Best regards,
Organizers


Paper ID
3
Paper Title
Concurrence-Aware Long Short-Term Sub-Memories for Person-Person Action Recognition

REVIEWER #3 
REVIEW QUESTIONS
1. Overall evaluation: 
?	Borderline
2. Detailed comments:
?	The paper integrates two networks that perform single-person action recognition 
using a wrapper based on co-existence or concurrence of the two actions. This method is better than state of the art. Experimental results and comparisons on two data sets are provided. One doubt I have is whether this method will scale well as the number of interacting actors increases. Please try on GaTech football data set or other videos that have more than three actors.

REVIEWER #4 
REVIEW QUESTIONS
1. Overall evaluation: 
?	Accept
2. Detailed comments:
?	This paper introduces a variant of LSTM to deal with person to person interactions. It is mostly well written, and while the novelty is not too great, it shows promising results. 
The most important shortcomings are:
1- It is not clear how the system deals with false positives. In a crowded scene, the approach needs to test for combined actions in all person pairs, which will result in the labeling of many non-interacting people as performing some co-action. A "reject" (or no-interaction) class is surely needed, and should be trained with a large number of image pairs.
2- There is not much insight about what the model learns. Why are the AlexNet features (counterintuitively) adequate for this problem? Since the training conditions are simplistic, the generalization ability of the model is somewhat suspect; it may be possibly memorizing certain viewpoints. Reporting cross-database results (train on BIT and report on UT, and vice versa) for the 4 overlapping classes (plus reject?) would improve the paper. Also, there are other UT datasets (there should be an ICPR'10 challenge with more classes, such as stalking, flirting) that will pose interesting challenges, such as the interactions of people at a distance; currently the system does not take distance into account.

Minor comments:
-The word "bonding" should be replaced with "bounding" across the paper. Also "peron" -> "person"
-The abstract should mention the BIT and UT datasets
-Section 4 should start by describing the input to the LSTM models (incidentally, a/b swaps and mirroring can quadruple the training set for training)
-Page 5, 3rd line, forget gates should be f, not i.
-In 5.2, please give the dimensionality of the features.
-Page 6, "two LSTM networks are fused": How? If they are trivially fused, using a classifier (SVM? ELM?) would improve this method.

REVIEWER #6 
REVIEW QUESTIONS
1. Overall evaluation: 
?	Accept
2. Detailed comments:
?	The abstract presents a summary of the paper indicating the main contribution of the author in the proposal of a novel Co-LSTSM. The introduction and related works gives a sufficient background relating to works on action recognition for person and person-person interactions. The motivation for this study could be more emphasized and clearly indicated.
The paper clearly outlines and discusses the methods and approach of the experimental study and coherently discusses results in comparison. This paper is recommended for acceptance relating to its works on person-person action recognition.
